Prediction-Aware Quality Enhancement of VVC Using CNN

The upcoming video coding standard, Versatile Video Coding (VVC), has shown great improvement compared to its predecessor, High Efficiency Video Coding (HEVC), in terms of bitrate saving. Despite its substantial performance, compressed videos might still suffer from quality degradation at low bitrates due to coding artifacts such as blockiness, blurriness and ringing. In this work, we exploit Convolutional Neural Networks (CNN) to enhance quality of VVC coded frames after decoding in order to reduce low bitrate artifacts. The main contribution of this work is the use of coding information from the compressed bitstream. More precisely, the prediction information of intra frames is used for training the network in addition to the reconstruction information. The proposed method is applied on both luminance and chrominance components of intra coded frames of VVC. Experiments on VVC Test Model (VTM) show that, both in low and high bitrates, the use of coding information can improve the BD-rate performance by about 1% and 6% for luma and chroma components, respectively.

==> figs/bQterras.csv <==
rate1	psnr1	rate2	psnr2	rate3	psnr3	rate4	psnr4
4759.89	35.3145472418643	3673.1062	29.3609327709999	3673.1062	32.51	3673.1062	32.81
2985.9375	34.7094235444952	2464.6762	29.2235728422929	2464.6762	32.12	2464.6762	32.4
2045.0887	34.1139217494506	1713.7162	29.0624903736946	1713.7162	31.68	1713.7162	31.95
1439.1037	33.4622591635163	1172.1562	28.8601860934035	1172.1562	31.17	1172.1562	31.42
1021.86	32.7362231316049	838.7587	28.6341345616642	838.7587	30.66	838.7587	30.93
750.0975	32.023950805176	614.4975	28.3773654694747	614.4975	30.14	614.4975	30.46
554.8575	31.2404407781989	454.2375	28.0750128254892	454.2375	29.58	454.2375	29.92
410.5875	30.4267742027345	332.6438	27.7083619042537	332.6438	28.95	332.6438	29.31
354.7875	30.0000023952397	250.6238	27.2984060324787	250.6238	28.32	250.6238	28.66
305.4563	29.5439454035094	188.595	26.8179801045193	188.595	27.65	188.595	27.99
227.3625	28.6498261788356	142.0387	26.2833547625496	142.0387	26.92	142.0387	27.26
168.8325	27.7055927342169	105.1612	25.6691049450452	105.1612	26.13	105.1612	26.45
125.8387	26.7368315838826	79.8675	25.0547923775962	79.8675	25.39	79.8675	25.65
94.02	25.752024305588	60.4725	24.3560926280476	60.4725	24.61	60.4725	24.85
70.1325	24.7495636146492	45.8287	23.6321092711092	45.8287	23.81	45.8287	23.99
52.5187	23.704511907703	40.5112	23.2645802891251	40.5112	23.42	40.5112	23.58


==> figs/tango_u.csv <==
rate1	psnr1	rate2	psnr2	rate3	psnr3
143552.544	48.58	143552.544	48.57	143552.544	48.71
43045.536	47.83	43045.536	47.82	43045.536	48.03
23431.296	47.09	23431.296	47.22	23431.296	47.38
13778.112	46.28	13778.112	46.52	13778.112	46.76
8380.8	45.53	8380.8	45.8	8380.8	46.05
4803.36	43.53	4803.36	43.77	4803.36	43.99	


==> figs/tango_v.csv <==
rate1	psnr1	rate2	psnr2	rate3	psnr3
143552.544	47.8	143552.544	47.83	143552.544	48.04
43045.536	46.61	43045.536	46.71	43045.536	46.89
23431.296	45.5	23431.296	45.74	23431.296	45.96
13778.112	44.37	13778.112	44.69	13778.112	44.88
8380.8	43.38	8380.8	43.76	8380.8	43.91
4803.36	41.01	4803.36	41.33	4803.36	41.45


==> figs/tango_y.csv <==
rate1	psnr1	rate2	psnr2	rate3	psnr3
143552.544	41.81	143552.544	41.82	143552.544	41.85
43045.536	40.32	43045.536	40.36	43045.536	40.37
23431.296	39.53	23431.296	39.65	23431.296	39.66
13778.112	38.43	13778.112	38.63	13778.112	38.67
8380.8	36.9	8380.8	37.12	8380.8	37.18
4803.36	34.88	4803.36	35.04	4803.36	35.09

